Show and Speak: Directly Synthesize Spoken Description of Images

This paper proposes a new model, referred to as the show and speak (SAS) model that, for the first time, is able to directly synthesize spoken descriptions of images, bypassing the need for any text or phonemes. The basic structure of SAS is an encoder-decoder architecture that takes an image as input and predicts the spectrogram of speech that describes this image. The final speech audio is obtained from the predicted spectrogram via WaveNet. Extensive experiments on the public benchmark database Flickr8k demonstrate that the proposed SAS is able to synthesize natural spoken descriptions for images, indicating that synthesizing spoken descriptions for images while bypassing text and phonemes is feasible.

==> name.txt <==
@inproceedings{huang2019attention,
  title={Attention on attention for image captioning},
  author={Huang, Lun and Wang, Wenmin and Chen, Jie and Wei, Xiao-Yong},
  booktitle={ICCV},
  pages={4634--4643},
  year={2019}
}
@inproceedings{povey2018semi,
  author    = {Daniel Povey and
               Gaofeng Cheng and
               Yiming Wang and
               Ke Li and
               Hainan Xu and
               Mahsa Yarmohammadi and
               Sanjeev Khudanpur},
  title     = {Semi-Orthogonal Low-Rank Matrix Factorization for Deep Neural Networks},
  booktitle = {Proc. INTERSPEECH 2018},
  pages     = {3743--3747},
  year      = {2018},
  
}
@inproceedings{panayotov2015librispeech,
  author    = {Vassil Panayotov and
               Guoguo Chen and
               Daniel Povey and
               Sanjeev Khudanpur},
  title     = {Librispeech: An {ASR} corpus based on public domain audio books},
  booktitle = {Proc. ICASSP},
  pages     = {5206--5210},
  year      = {2015},
 
}
@inproceedings{povey2011kaldi,
  title={The {K}aldi speech recognition toolkit},
  author={Povey, Daniel and Ghoshal, Arnab and Boulianne, Gilles and Burget, Luk{\'a}{\v{s}} and Glembek, Ond{\v{r}}ej and Goel, Nagendra and Hannemann, Mirko and Motlicek, Petr and Qian, Yanmin and Schwarz, Petr and others},
  booktitle={Proc. ASRU},
  year={2011},
}
@inproceedings{ren2015faster,
  title={Faster r-cnn: Towards real-time object detection with region proposal networks},
  author={Ren, Shaoqing and He, Kaiming and Girshick, Ross and Sun, Jian},
  booktitle={Advances in neural information processing systems},
  pages={91--99},
  year={2015}
}

@inproceedings{deng2009imagenet,
  title={Imagenet: A large-scale hierarchical image database},
  author={Deng, Jia and Dong, Wei and Socher, Richard and Li, Li-Jia and Li, Kai and Fei-Fei, Li},
  booktitle={2009 CVPR},
  pages={248--255},
  year={2009},
  organization={Ieee}
}

@inproceedings{ilharco2019large,
  title={Large-Scale Representation Learning from Visually Grounded Untranscribed Speech},
  author={Ilharco, Gabriel and Zhang, Yuan and Baldridge, Jason},
  booktitle={CoNLL},
  pages={55--65},
  year={2019}
}

@article{krishna2017visual,
  title={Visual genome: Connecting language and vision using crowdsourced dense image annotations},
  author={Krishna, Ranjay and Zhu, Yuke and Groth, Oliver and Johnson, Justin and Hata, Kenji and Kravitz, Joshua and Chen, Stephanie and Kalantidis, Yannis and Li, Li-Jia and Shamma, David A and others},
  journal={International journal of computer vision},
  volume={123},
  number={1},
  pages={32--73},
  year={2017},
  publisher={Springer}
}

@inproceedings{anderson2018bottom,
  title={Bottom-up and top-down attention for image captioning and visual question answering},
  author={Anderson, Peter and He, Xiaodong and Buehler, Chris and Teney, Damien and Johnson, Mark and Gould, Stephen and Zhang, Lei},
  booktitle={Proceedings of the CVPR},
  pages={6077--6086},
  year={2018}
}

@inproceedings{vinyals2015show,
  title={Show and tell: A neural image caption generator},
  author={Vinyals, Oriol and Toshev, Alexander and Bengio, Samy and Erhan, Dumitru},
  booktitle={Proceedings of the CVPR},
  pages={3156--3164},
  year={2015}
}

@inproceedings{jia2015guiding,
  title={Guiding the long-short term memory model for image caption generation},
  author={Jia, Xu and Gavves, Efstratios and Fernando, Basura and Tuytelaars, Tinne},
  booktitle={ICCV},
  pages={2407--2415},
  year={2015}
}

@inproceedings{xu2015show,
  title={Show, attend and tell: Neural image caption generation with visual attention},
  author={Xu, Kelvin and Ba, Jimmy and Kiros, Ryan and Cho, Kyunghyun and Courville, Aaron and Salakhudinov, Ruslan and Zemel, Rich and Bengio, Yoshua},
  booktitle={ICML},
  pages={2048--2057},
  year={2015}
}

@inproceedings{cornia2020meshed,
  title={Meshed-Memory Transformer for Image Captioning},
  author={Cornia, Marcella and Stefanini, Matteo and Baraldi, Lorenzo and Cucchiara, Rita},
  booktitle={Proceedings of CVPR},
  pages={10578--10587},
  year={2020}
}

@article{lewis2015ethnologue,
  title={Ethnologue: Languages of the world [Eighteenth},
  author={Lewis, M Paul and Simons, Gary F and Fennig, CD},
  journal={Dallas, Texas: SIL International},
  year={2015}
}

@article{hasegawa2017image2speech,
  title={Image2speech: Automatically generating audio descriptions of images},
  author={Hasegawa-Johnson, Mark and Black, Alan and Ondel, Lucas and Scharenborg, Odette and Ciannella, Francesco},
  journal={Proceedings of ICNLSSP},
  year={2017}
}

@article{van2020evaluating,
  title={Evaluating Automatically Generated Phoneme Captions for Images},
  author={van der Hout, Justin and D'Haese, Zolt{\'a}n and Hasegawa-Johnson, Mark and Scharenborg, Odette},
  journal={Proc. INTERSPEECH 2020},
  year={2020}
}

@inproceedings{shen2018natural,
  title={Natural tts synthesis by conditioning wavenet on mel spectrogram predictions},
  author={Shen, Jonathan and Pang, Ruoming and Weiss, Ron J and Schuster, Mike and Jaitly, Navdeep and Yang, Zongheng and Chen, Zhifeng and Zhang, Yu and Wang, Yuxuan and Skerrv-Ryan, Rj and others},
  booktitle={ICASSP},
  year={2018},
  organization={IEEE}
}

@inproceedings{zhou2020unified,
  title={Unified Vision-Language Pre-Training for Image Captioning and VQA.},
  author={Zhou, Luowei and Palangi, Hamid and Zhang, Lei and Hu, Houdong and Corso, Jason J and Gao, Jianfeng},
  booktitle={AAAI},
  pages={13041--13049},
  year={2020}
}

@article{oord2016wavenet,
  title={Wavenet: A generative model for raw audio},
  author={Oord, Aaron van den and Dieleman, Sander and Zen, Heiga and Simonyan, Karen and Vinyals, Oriol and Graves, Alex and Kalchbrenner, Nal and Senior, Andrew and Kavukcuoglu, Koray},
  journal={arXiv:1609.03499},
  year={2016}
}

@article{wang2020s2igan,
  title={S2IGAN: Speech-to-Image Generation via Adversarial Learning},
  author={Wang, Xinsheng and Qiao, Tingting and Zhu, Jihua and Hanjalic, Alan and Scharenborg, Odette},
  journal={Proc. INTERSPEECH 2020},
  year={2020}
}

@article{hodosh2013framing,
  title={Framing image description as a ranking task: Data, models and evaluation metrics},
  author={Hodosh, Micah and Young, Peter and Hockenmaier, Julia},
  journal={Journal of Artificial Intelligence Research},
  volume={47},
  pages={853--899},
  year={2013}
}

@inproceedings{harwath2015deep,
  title={Deep multimodal semantic embeddings for speech and images},
  author={Harwath, David and Glass, James},
  booktitle={2015 IEEE Workshop ASRU},
  pages={237--244},
  year={2015},
  organization={IEEE}
}

@misc{ljspeech17,
  author       = {Keith Ito},
  title        = {The LJ Speech Dataset},
  howpublished = {\url{https://keithito.com/LJ-Speech-Dataset/}},
  year         = 2017
}

@inproceedings{bengio2015scheduled,
  title={Scheduled sampling for sequence prediction with recurrent neural networks},
  author={Bengio, Samy and Vinyals, Oriol and Jaitly, Navdeep and Shazeer, Noam},
  booktitle={Advances in Neural Information Processing Systems},
  pages={1171--1179},
  year={2015}
}

@article{hossain2019comprehensive,
  title={A comprehensive survey of deep learning for image captioning},
  author={Hossain, MD Zakir and Sohel, Ferdous and Shiratuddin, Mohd Fairuz and Laga, Hamid},
  journal={ACM Computing Surveys (CSUR)},
  volume={51},
  number={6},
  pages={1--36},
  year={2019},
  publisher={ACM New York, NY, USA}
}

@inproceedings{li2019entangled,
  title={Entangled transformer for image captioning},
  author={Li, Guang and Zhu, Linchao and Liu, Ping and Yang, Yi},
  booktitle={ICCV},
  pages={8928--8937},
  year={2019}
}

@inproceedings{chen2018boosted,
  title={Boosted attention: Leveraging human attention for image captioning},
  author={Chen, Shi and Zhao, Qi},
  booktitle={ECCV},
  pages={68--84},
  year={2018}
}

@inproceedings{rennie2017self,
  title={Self-critical sequence training for image captioning},
  author={Rennie, Steven J and Marcheret, Etienne and Mroueh, Youssef and Ross, Jerret and Goel, Vaibhava},
  booktitle={Proceedings of the CVPR},
  pages={7008--7024},
  year={2017}
}

@inproceedings{chen2017show,
  title={Show, adapt and tell: Adversarial training of cross-domain image captioner},
  author={Chen, Tseng-Hung and Liao, Yuan-Hong and Chuang, Ching-Yao and Hsu, Wan-Ting and Fu, Jianlong and Sun, Min},
  booktitle={ICCV},
  pages={521--530},
  year={2017}
}

@article{keneshloo2019deep,
  title={Deep reinforcement learning for sequence-to-sequence models},
  author={Keneshloo, Yaser and Shi, Tian and Ramakrishnan, Naren and Reddy, Chandan K},
  journal={IEEE Transactions on Neural Networks and Learning Systems},
  year={2019},
  publisher={IEEE}
}

@inproceedings{chorowski2015attention,
  title={Attention-based models for speech recognition},
  author={Chorowski, Jan K and Bahdanau, Dzmitry and Serdyuk, Dmitriy and Cho, Kyunghyun and Bengio, Yoshua},
  booktitle={Advances in neural information processing systems},
  pages={577--585},
  year={2015}
}
